Sentence Segmentation in Narrative Transcripts from Neuropsychological Tests using Recurrent Convolutional Neural Networks

Automated discourse analysis tools based on Natural Language Processing (NLP) aiming at the diagnosis of language-impairing dementias generally extract several textual metrics of narrative transcripts. However, the absence of sentence boundary segmentation in the transcripts prevents the direct application of NLP methods which rely on these marks to function properly, such as taggers and parsers. We present the first steps taken towards automatic neuropsychological evaluation based on narrative discourse analysis, presenting a new automatic sentence segmentation method for impaired speech. Our model uses recurrent convolutional neural networks with prosodic, Part of Speech (PoS) features, and word embeddings. It was evaluated intrinsically on impaired, spontaneous speech, as well as, normal, prepared speech, and presents better results for healthy elderly (CTL) (F1 = 0.74) and Mild Cognitive Impairment (MCI) patients (F1 = 0.70) than the Conditional Random Fields method (F1 = 0.55 and 0.53, respectively) used in the same context of our study. The results suggest that our model is robust for impaired speech and can be used in automated discourse analysis tools to differentiate narratives produced by MCI and CTL.

==> lembretes.txt <==
[OK] Adicionar no experiment settings: our implementation is based on Theano \cite{Inp:Bergstra:2010:theano}, a library that defines, optimizes and evaluates mathematical expressions in an effective way.

[OK] Lembrar de adicionar a sigla CTL como pacientes saudaveis na introducao, pois falamos deles no dataset (Sandra). Melhorar a tabela 1 das infors demograficas, ficou muito larga.

[OK] Refazer o related work citando DNN, CNN, RNN com LSTM, trabalho russo de CRF+SVM.



Os trabalhos de CNN e RNN nos ajudam a dar motivacao para a escolha do nosso método e para os testes com CNN e RNN na seção de evaluation.


[OK] Para pensar: colocar alguma referencia para CNN (não tem nenhuma). Se sim, vale a pena colocar a do Kim: \cite{Inp:Kim:2014:convolutional}


/////////////////

Para pensar: adicionar já na descrição do modelo o superescrito ^(c), ^(f) e ^(r) que foram usados para explicar o treinamento ou do jeito que está dá pra entender?


Para pensar: y é usado na rnn e também na fully-conected, mudar ou dá pra entender?


Para pensar: Deixar de lado a comparação de embeddings: Teriamos que justificar todos os resultados e ainda explicar a motivação para usar cada um desses métodos e explicar, mesmo que brevemente, seus funcionamentos.


Para pensar: Falar do \epsilon no trainig? por padrao na matematica a gente sabe que o epsilon e uma constante pequena, geralmente entre 10e-4 e 10e-8.


Para pensar: Abstract tá muito grande.

Para pensar: Discutir sobre o título... Eu achei comprido

Ler a conclusao: 

adicionar nos trabs futuros a segmentacao de sentencas pra DA

cuidar siglas: BP é usado algumas vezes e outras nao


Colocar diferenças dos outputs
